A Linear-complexity Tensor Butterfly Algorithm for Compressing High-dimensional Oscillatory Integral Operators

This paper presents a multilevel tensor compression algorithm called tensor butterfly algorithm for efficiently representing large-scale and high-dimensional oscillatory integral operators, including Green's functions for wave equations and integral transforms such as Radon transforms and Fourier transforms. The proposed algorithm leverages a tensor extension of the so-called complementary low-rank property of existing matrix butterfly algorithms. The algorithm partitions the discretized integral operator tensor into subtensors of multiple levels, and factorizes each subtensor at the middle level as a Tucker-type interpolative decomposition, whose factor matrices are formed in a multilevel fashion. For a $d$-dimensional integral operator discretized into a $2d$-mode tensor with $n^{2d}$ entries, the overall CPU time and memory requirement scale as $O(n^d)$, in stark contrast to the $O(n^d\log n)$ requirement of existing matrix algorithms such as matrix butterfly algorithm and fast Fourier transforms (FFT), where $n$ is the number of points per direction. When comparing with other tensor algorithms such as quantized tensor train (QTT), the proposed algorithm also shows superior CPU and memory performance for tensor contraction. Remarkably, the tensor butterfly algorithm can efficiently model high-frequency Green's function interactions between two unit cubes, each spanning 512 wavelengths per direction, which represents over $512\times$ larger problem sizes than existing butterfly algorithms. On the other hand, for a problem representing 64 wavelengths per direction, which is the largest size existing algorithms can handle, our tensor butterfly algorithm exhibits 200x speedups and $30\times$ memory reduction comparing with existing ones. Moreover, the tensor butterfly algorithm also permits $O(n^d)$-complexity FFTs and Radon transforms up to $d=6$ dimensions.

==> siamplain.bst.txt <==

% ====================== SIAM.BST ================================ % 
% SIAM bibliography style (24-Jan-88 version)
%    numeric labels, alphabetic order, Mathematical Reviews abbreviations,
%    names in \sc, titles in italics, book titles mixed upper-lower and
%article
%    titles lowercase, commas separate all fields except before "notes".
%
%   History
%    1/30/86    (HWT)    Original version, by Howard Trickey.
%    6/15/87    (HWT)    Fix format.editors---Martin Costabel.
%    1/24/88    (OP&HWT) Updated for BibTeX version 0.99a, Oren Patashnik;
%            THIS `siam' VERSION DOES NOT WORK WITH BIBTEX 0.98i.
%    4/3/15     (TGK)    Added support for electronic crossreferences and article IDs.
%    6/9/16     (JEH)    Fixed DOI, arXiv, and PubMed entries.
%    6/14/16    (JEH)    Fixed format.editors function.
%    11/4/16    (JEH)    Changes to DOI, arXiv, and PubMed entries.
%    12/14/17   (JEH)    Fixed another issue with the format.editors function.
%    11/20/18   (JS)     Fixed a bug with the editor and author fields.

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    eid
    howpublished
    institution
    journal
    key
    month
    note
    number
    pagetotal
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
    url
    urldate
    doi
    doiclass
    eprint
    eprintclass
    archive
    archiveprefix
  }
  {}
  { label }

INTEGERS { output.state before.all mid.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.block :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
    { add.period$ write$
      newline$
      "\newblock " write$
    }
    'write$
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checka}
{ empty$
    'skip$
    'new.block
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {scapify}
{ duplicate$ empty$
    { pop$ "" }
    { "{\sc " swap$ * "}" * }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{f.~}{vv~}{ll}{, jj}" format.name$ 't :=
    %{ s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ 't :=
      nameptr #1 >
    { namesleft #1 >
        { ", " * t * }
        { numnames #2 >
        { "," * }
        'skip$
          if$
          t "others" =
        { " et~al." * }
        { " and " * t * }
          if$
        }
      if$
    }
    't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

STRINGS { last.authors }


FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names scapify }
  if$
}

FUNCTION {format.organization}
{ organization empty$
    { "" }
    { organization scapify }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { author empty$ %in this case, see format.authors
        { editor format.names scapify editor num.names$ #1 >
			{ ", eds." * }
      		{ ", ed." * }
          if$
        }
        { "" }
      if$
    }
  if$
}

FUNCTION {format.ineditors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
    { ", eds." * }
    { ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.archive}
{
  archiveprefix empty$
      { "" }
      { archiveprefix ":" *}
  if$            
}

FUNCTION {format.eprintclass}
{
  eprintclass empty$
      { "" }
      { " [" eprintclass * "]" *}
  if$            
}

FUNCTION {format.eprint}
{ eprint empty$
     { "" }
     { archive empty$
      	{"\url{https://arxiv.org/abs/" eprint * "}" * }
         {"\url{" archive *  "/" * eprint * "} " * }
       if$ 
     }
     if$
}

FUNCTION {format.url}
{ url empty$
    { "" }
    { urldate empty$ 
	{ "\url{" url * "}" * }
	{ "\url{" url * "} (accessed " * urldate * ")" * }
      if$
    }
  if$
}

FUNCTION {format.doiclass}
{
  doiclass empty$
      { "" }
      { " [" doiclass * "]" *}
  if$            
}

FUNCTION {format.doi}
{ doi empty$
     { "" }
     { archive empty$
	{ "\url{https://doi.org/" doi * "}" * }
	{ "\url{https://doi.org/" doi * "}" * }
       if$ 
     }
     if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ emphasize }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
    { t #1 #2 substring$ "--" = not
        { "--" *
          t #2 global.max$ substring$ 't :=
        }
        {   { t #1 #1 substring$ "-" = }
        { "-" *
          t #2 global.max$ substring$ 't :=
        }
          while$
        }
      if$
    }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
      if$
    }
  while$
}

FUNCTION {format.date}
{ year empty$
    { month empty$
    { "" }
    { "there's a month but no year in " cite$ * warning$
      month
    }
      if$
    }
    { month empty$
    'year
    { month " " * year * }
      if$
    }
  if$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "vol.~" volume *
      series empty$
    'skip$
    { " of " * series * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
    { series field.or.null }
    { "no.~" number *
      series empty$
        { "there's a number but no series in " cite$ * warning$ }
        { " in " * series * }
      if$
    }
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { edition "l" change.case$ "~ed." * }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
    { #1 'multiresult := }
    { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pagetotal}
{
  pagetotal empty$
  { "" }
  { pagetotal "~pages" * }
  if$
}

FUNCTION {format.eid}
{
  eid empty$
  { "" }
  { pagetotal empty$
      { eid }
      { eid " (" * format.pagetotal * ")" *}
    if$
  }
  if$
}  

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
    { "pp.~" pages n.dashify * }
    { "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.year}
{ volume field.or.null
  year empty$
    { "empty year in " cite$ * warning$ }
    { " (" year * ")" * * }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
    { "ch.~" chapter * }
    { type "l" change.case$ chapter tie.or.space.connect }
      if$
      pages empty$
    'skip$
    { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
    { "in " booktitle * }
    { "in " booktitle * ", " * format.ineditors * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "l" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Tech. Report" }
    'type
  if$
  number empty$
    { "l" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
    { "need key or journal for " cite$ * " to crossref " * crossref *
      warning$
      ""
    }
    { "in " journal * }
      if$
    }
    { "in " key * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al." * }
    { #2 <
    'skip$
    { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
        { " et~al." * }
        { " and " * editor #2 "{vv~}{ll}" format.name$ * }
      if$
    }
      if$
    }
  if$
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "vol.~" volume *
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
    { series empty$
        { "need editor, key, or series for " cite$ * " to crossref " *
          crossref * warning$
          "" *
        }
        { series * }
      if$
    }
    { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
    { booktitle empty$
        { "need editor, key, or booktitle for " cite$ * " to crossref " *
          crossref * warning$
          ""
        }
        { "in " booktitle * }
      if$
    }
    { "in " key * }
      if$
    }
    { "in " format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { journal "journal" output.check
      format.vol.year output
    }
    { format.article.crossref output.nonnull }
  if$
  format.eid output
  format.pages output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull }
  if$
  format.edition output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  format.title "title" output.check
  howpublished new.block.checka
  howpublished output
  address output
  format.date output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull }
  if$
  format.edition output
  format.date "year" output.check
  format.chapter.pages "chapter and pages" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
      format.edition output
      format.date "year" output.check
    }
    { format.incoll.inproc.crossref output.nonnull }
  if$
  format.chapter.pages output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
    { organization output
      publisher output
      format.date "year" output.check
    }
    { address output.nonnull
      format.date "year" output.check
      organization output
      publisher output
    }
      if$
    }
    { format.incoll.inproc.crossref output.nonnull }
  if$
  format.pages output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  author empty$
    { format.organization output }
    { format.authors output.nonnull }
  if$
  format.btitle "title" output.check
  author empty$
    'skip$
    { organization output }
  if$
  address output
  format.edition output
  format.date output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  "master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  format.title output
  howpublished new.block.checka
  howpublished output
  format.date output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  format.btitle "title" output.check
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { format.organization output }
    { format.editors output.nonnull }
  if$
  format.btitle "title" output.check
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
    'skip$
    { organization output }
      if$
      publisher output
      format.date "year" output.check
    }
    { address output.nonnull
      format.date "year" output.check
      editor empty$
    'skip$
    { organization output }
      if$
      publisher output
    }
  if$
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  new.block
  note "note" output.check
  format.date output
  format.doi output
  format.url output
  format.eprint output
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sept."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

MACRO {acmcs} {"ACM Comput. Surveys"}

MACRO {acta} {"Acta Inf."}

MACRO {cacm} {"Comm. ACM"}

MACRO {ibmjrd} {"IBM J. Res. Dev."}

MACRO {ibmsj} {"IBM Syst.~J."}

MACRO {ieeese} {"IEEE Trans. Softw. Eng."}

MACRO {ieeetc} {"IEEE Trans. Comput."}

MACRO {ieeetcad}
 {"IEEE Trans. Comput.-Aided Design Integrated Circuits"}

MACRO {ipl} {"Inf. Process. Lett."}

MACRO {jacm} {"J.~Assoc. Comput. Mach."}

MACRO {jcss} {"J.~Comput. System Sci."}

MACRO {scp} {"Sci. Comput. Programming"}

MACRO {sicomp} {"SIAM J. Comput."}

MACRO {tocs} {"ACM Trans. Comput. Syst."}

MACRO {tods} {"ACM Trans. Database Syst."}

MACRO {tog} {"ACM Trans. Gr."}

MACRO {toms} {"ACM Trans. Math. Softw."}

MACRO {toois} {"ACM Trans. Office Inf. Syst."}

MACRO {toplas} {"ACM Trans. Prog. Lang. Syst."}

MACRO {tcs} {"Theoretical Comput. Sci."}

READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
    { "   " * }
    'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
    { "et al" * }
    { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
    { "to sort, need author or key in " cite$ * warning$
      ""
    }
    { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
    { key empty$
        { "to sort, need author, editor, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.organization.sort}
{ author empty$
    { organization empty$
    { key empty$
        { "to sort, need author, organization, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { "The " #4 organization chop.word sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.organization.sort}
{ editor empty$
    { organization empty$
    { key empty$
        { "to sort, need editor, organization, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { "The " #4 organization chop.word sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.sort
    { type$ "proceedings" =
    'editor.organization.sort
    { type$ "manual" =
        'author.organization.sort
        'author.sort
      if$
    }
      if$
    }
  if$
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT

STRINGS { longest.label }

INTEGERS { number.label longest.label.width }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #1 'number.label :=
  #0 'longest.label.width :=
}

FUNCTION {longest.label.pass}
{ number.label int.to.str$ 'label :=
  number.label #1 + 'number.label :=
  label width$ longest.label.width >
    { label 'longest.label :=
      label width$ 'longest.label.width :=
    }
    'skip$
  if$
}

EXECUTE {initialize.longest.label}

ITERATE {longest.label.pass}

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{"  longest.label  * "}" * write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}
 

